ConQUR: Mitigating Delusional Bias in Deep Q-learning

Delusional bias is a fundamental source of error in approximate Q-learning. To date, the only techniques that explicitly address delusion require comprehensive search using tabular value estimates. In this paper, we develop efficient methods to mitigate delusional bias by training Q-approximators with labels that are "consistent" with the underlying greedy policy class. We introduce a simple penalization scheme that encourages Q-labels used across training batches to remain (jointly) consistent with the expressible policy class. We also propose a search framework that allows multiple Q-approximators to be generated and tracked, thus mitigating the effect of premature (implicit) policy commitments. Experimental results demonstrate that these methods can improve the performance of Q-learning in a variety of Atari games, sometimes dramatically.

==> tables/conqur-best-table_-_Sheet1__1_.csv <==
Games,ConQUR-Best,Baseline-Best,Checkpoint 
AirRaid,11628,9565,6962
Alien,4340,3213,2441
Amidar,633,668,207
Assault,1971,2050,1863
Asterix,6396,4985,2477
Asteroids,1395,1366,686
Atlantis,957120,974880,900740
BankHeist,873,897,873
BattleZone,35179,34796,26000
BeamRider,9426,10022,6131
Berzerk,798,637,531
Bowling,48,44,25
Boxing,84,83,80
Breakout,394,367,327
Carnival,5122,4907,4726
Centipede,3915,4383,745
ChopperCommand,13813,8867,2500
CrazyClimber,139857,125383,68222
DemonAttack,14469,11496,6436
DoubleDunk,-10,-15,-17
ElevatorAction,100,83,0
Enduro,1056,1003,567
FishingDerby,15,14,12
Freeway,33,33,32
Frostbite,333,224,167
Gopher,12780,8436,5067
Gravitar,448,460,400
Hero,20817,20799,20612
IceHockey,-3,-2,-8
Jamesbond,726,704,626
JourneyEscape,3094,2799,-1099
Kangaroo,13718,10972,10630
Krull,9804,9443,4003
MontezumaRevenge,0,0,0
MsPacman,5697,5659,4185
NameThisGame,9462,8945,5498
Phoenix,5486,5624,4646
Pitfall,0,0,-20
Pong,21,21,21
Pooyan,6688,5445,4551
PrivateEye,100,100,100
Qbert,15752,15320,8626
Riverraid,16388,15570,10809
RoadRunner,50872,47603,47603
Robotank,65,63,50
Seaquest,3399,3111,1050
Skiing,-9283,-9456,-29911
Solaris,3549,2209,294
SpaceInvaders,3874,3520,2815
StarGunner,58729,55084,53478
Tennis,0,0,0
TimePilot,10743,5043,3834
Tutankham,292,234,39
UpNDown,32602,31624,5790
Venture,255,23,0
VideoPinball,480731,434650,283719
WizardOfWor,12198,8771,2013
YarsRevenge,27801,27007,25297
Zaxxon,11154,12422,5257
